Analysis of Convolutional Neural Networks for Document Image Classification

Convolutional Neural Networks (CNNs) are state-of-the-art models for document image classification tasks. However, many of these approaches rely on parameters and architectures designed for classifying natural images, which differ from document images. We question whether this is appropriate and conduct a large empirical study to find what aspects of CNNs most affect performance on document images. Among other results, we exceed the state-of-the-art on the RVL-CDIP dataset by using shear transform data augmentation and an architecture designed for a larger input image. Additionally, we analyze the learned features and find evidence that CNNs trained on RVL-CDIP learn region-specific layout features.

==> data/ar/andoc/data.txt <==
0.5 40151 2002 2008
0.65 185927 9452 9282
0.8 162992 8138 8217
0.95 32560 1646 1628
1.1 28555 1391 1415
1.25 97304 4825 4924
1.4 94603 4727 4778
1.55 101789 5150 5113
1.7 28357 1440 1349
1.85 5297 236 264
2 20074 993 1022


==> data/ar/cdip/data.txt <==
#0.5 8 1 1
0.65 85 12 14
0.8 18 0 3
0.95 126 13 9
1.1 1759 247 213
1.25 161602 200089 19988
1.4 154678 19396 19531
1.55 809 135 115
1.7 915 107 126


==> data/depth/andoc/depth_data.txt <==
2 96.14 95.61 91.01 77.38
3 96.58 95.78 90.90 76.56
4 96.70 95.87 90.68 76.03
5 96.75 95.75 90.40 75.30
6 96.71 95.76 90.10 74.99
7 96.65 95.71 89.88 74.30
8 96.67 95.62 89.73 73.75


==> data/depth/cdip/depth_data.txt <==
2 88.66 87.41 81.50 65.99
3 89.06 87.49 81.04 64.07
4 89.19 87.44 80.81 63.82
5 89.15 87.38 80.45 62.95
6 89.07 87.15 80.11 62.28
7 88.99 87.10 80.23 61.84
8 89.01 87.25 80.06 61.75


==> data/image_representation/andoc/data.txt <==
SC: 96.81 0.05
HC: 96.69 0.05
#C,CI: 96.60 0.04
H: 96.58 0.05
C: 96.55 0.05
CGB: 96.55 0.04
#CI: 96.56 0.04
S: 96.33 0.04
CB: 96.32 0.65
G: 96.18 0.04
B: 93.47 0.07


==> data/image_representation/cdip/data.txt <==
GS: 88.59 0.09
#G,GI: 88.38 0.10
G: 88.32 0.11
GB: 88.27 0.07
#GI: 88.22 0.09
S: 88.02 0.25
B: 87.90 0.09


==> data/size/andoc/size_data.txt <==
32       90.78 90.64 84.94 65.77
64       94.43 93.93 88.42 71.73
100      95.54 94.66 89.02 73.18
150      96.19 95.26 89.55 74.14 
227      96.71 95.83 90.36 75.54
256      96.86 95.86 90.47 75.59
320      96.94 95.91 90.66 75.28
384      97.10 96.21 90.95 75.64
512      97.17 96.23 90.86 75.43
150-256  96.61 95.86 91.12 76.74
227-320  96.62 95.88 90.84 76.20
256-384  96.96 96.28 91.40 77.05
320-512  97.00 96.23 91.29 76.53


==> data/size/cdip/size_data.txt <==
32        64.63 62.09 52.30 38.57
64        79.41 77.17 68.61 50.31
100       84.49 82.68 74.91 56.47
150       87.01 85.33 77.96 61.25
227       89.17 87.33 80.29 62.71
256       89.43 87.70 81.07 63.77
320       90.14 88.34 81.60 64.62
384       90.80 89.08 82.79 66.00
512       90.64 89.08 82.69 66.19
150-256   89.21 88.02 82.36 66.84
227-320   89.91 88.42 82.66 66.25
256-384   90.84 89.24 83.61 68.35
320-512   91.03 89.47 83.78 68.36

